No periodicity revealed for an "eclipsing" ultraluminous supersoft X-ray source in M81

Luminous supersoft X-ray sources found in the Milky Way and Magellanic Clouds are likely white dwarfs that steadily or cyclically burn accreted matter on their surface, which are promising type Ia supernova progenitors. Observations of distant galaxies with Chandra and XMM-Newton have revealed supersoft sources that are generally hotter and more luminous, including some ultraluminous supersoft sources (ULSs) that are possibly intermediate mass black holes of a few thousand solar masses. In this paper we report our X-ray spectral and timing analysis for M81-ULS1, an ultraluminous supersoft source in the nearby spiral galaxy M81. M81-ULS1 has been persistently supersoft in 17 Chandra ACIS observations spanning six years, and its spectrum can be described by either a $kT_{bb}\approx70$ eV blackbody for a $\sim1.2M_\odot$ white dwarf, or a $kT_{in} \approx 80$ eV multicolor accretion disk for a $\gtrsim10^3M_\odot$ intermediate mass black hole. In two observations, the light curves exhibited dramatic flux drop/rise on time scales of $10^3$ seconds, reminiscent of eclipse ingress/egress in eclipsing X-ray binaries. However, the exhaustive search for periodicity in the reasonable range of 50 ksec to 50 days failed to reveal an orbital period. The failure to reveal any periodicity is consistent with the long period ($\ge30$ yrs) predicted for this system given the optical identification of the secondary with an asymptotic giant star. Also, the eclipse-like dramatic flux changes in hours are hard to explain under the white dwarf model, but can in principle be explained by disk temperature changes induced by accretion rate variations under the intermediate mass black hole model.

==> Response.txt <==
We have revised the paper based on the referee's and the editor's comments.
The main improvements are 
 (1) expand the period searches with Lomb-Scargle method and the phase
dispersion method
 (2) clarify why we need to verify the periodicity and the adopted criterion
 (3) new in the discussion that the dramatic flux changes in hours can be
    achieved under the IMBH model through disk temperature changes induced by
    accretion rate variations.

below are our responses point by point:
> 
> In addition to this publication matter, the referee requests more careful examination of the periodicity search, and more astrophysical discussion.  I make three suggestions on these points:
> 
> (a)  Lomb-Scargle & PDM spectra of Monte Carlo permultations (i.e. scrambling) of the binned data might help adjudicate the significant of candidate periodicities.  This is a common procedure for situations like yours  (viz. correlated but aperiodic variations combined with big data gaps). 
> 

done

> (b) Although I do not feel it is absolutely necessary for this paper, you should be aware of other periodicity tests that may be effective for problems like these. These include the nonparametric minimum string length of Dworetsky (1983), the Bayesian method of Gregory & Loredo (1992), and the Rayleigh test for unbinned photon arrival times (Leahy et al. 1983, Brazier 1994)
> 

i donot think this is needed, since the point of this paper is to check a
continous period range exhaustively, no matter whether the periods have been
revealed by period searching techniques.

> (c) In the Discussion you compare the M81 source to other supersoft systems.  Might it also be useful to compare with other systems known to oscillate stochastically between high and low states, such as 
> Cyg X-1 and GRS 1915?

brief discussion added on comparison w/ such systems.

> 
> 
> 
> I thought this was an interesting paper.  The wording was clear, and the
> analysis seemed careful and complete.  I have tried to think of advice to
> dramatically improve the result, but have not been able to come up with
> very much.  I have a few things I would recommend before publication.
> 
> 1. you mention two ways in which you search for periods in the data
> and say that you end up with a "collection" of candidate periods.  How
> many periods did you come up with?  What exactly were the criteria for
> deciding if a period was in this collection or not?  Did this criteria
> need to be satisfied for both methods?  Why not list these candidate
> periods in a table with some kind of "goodness of fit" statistic so
> that if someone figures out something interesting to test in the future,
> the can look back at your table and see that it was a period that is
> consistent with your findings.  You want people do reference your paper.

we expanded the paragraphs on LS and PDM. We plotted the results to show 
the candidate periods in a more intuitive way, but didnot tabulate them
because there are so many candidate periods with high significance.

> 
> 2. you say in the 2nd paragraph of section 3 that your Figure 3 shows
> a folded light curve for period 76.93 hrs, but the Figure says something
> else: 79.933 hrs. Which is correct?  What kind of statistical results
> can you quote for your collection of candidate periods?  How many had
> 1, 2, 3, 4, 5, 6, "eclipses", for example?  If you have something on the
> order of 10 or so periods in your collection, you might considering showing
> plots like Figure 3 of all of them.

i have changed the example to a plot for the most significant period from PDM,
which is 96.291 hours. 

I also made a histogram for the number of eclipses in the folded light curves, 
but for all 2e5 discretized periods in the continuous range of 15 hours to 50
days.



> 
> 3. you only really analyze changes in the count rate.  Can you say anything
> about spectral variablity, with hardness ratios or absorption?  Your 
> result of not finding a period does not draw a definite conclusion
> scientifically, but perhaps investigations of spectral variablity could
> help.

there is no clear trend from the hardness ratio analysis, or from the spectral
analysis. we really cannor make too much out of these available data.


> 
> 4. you talk about how many eclipses certain candidate periods have in
> one period cycle.  It was not very clear to me how you decided when
> a period occurred.  You do mention "low-state bins" and in the 2nd paragraph
> of section 2, you state that a "low-intensity state" is defined as having 
> <= 0.01 counts/second).  If 0.01 is your cut-off, it would be useful to 
> see a line at 0.01 in your plots.  Were these eclipses identified by hand
> or automatically with a program?

i have clarified the way to define the eclipse in the folded light curves.

I also added a line in the plots to indicate 0.01 c/s

the eclipses were identified automatically with a program.


> 
> 5. has there been any effort to correct the count rates for degredation of
> the CCDs, or different effective area for other reasons having to do with
> the detector?  Perhaps this effect is very negligible, but it might be worth
> stating so.  If the effect is ten percent in some cases, that would really
> affect your results, I would imagine.  Perhaps just pointing to a plot of
> the response of the S3 chip over the time period would be sufficient.
> 

The count rates have been corrected for deadtime and vignetting. We now also list
the fluxes derived based on the then detector responses, but we didnot
describe the details in this paper - it will be described in the catalog paper
i am preparing.  The point here is, even we look at the fluxes, there are
still clear-cut low-state and high-state, and the dividing line at 0.01 c/s
seems OK.

> It was unfortunate that a clear scientific result was not forthcoming 
> from the very nice analysis done here.  I would recommend publication in
> the ApJ after some of the items above were considered, but
> I believe this is better suited for a larger reference work in the 
> Supplements.

we can go with Supplements - we will put it on astroph anyway.


